Efficient Linear Attention for Fast and Accurate Keypoint Matching

Recently Transformers have provided state-of-the-art performance in sparse matching, crucial to realize high-performance 3D vision applications. Yet, these Transformers lack efficiency due to the quadratic computational complexity of their attention mechanism. To solve this problem, we employ an efficient linear attention for the linear computational complexity. Then, we propose a new attentional aggregation that achieves high accuracy by aggregating both the global and local information from sparse keypoints. To further improve the efficiency, we propose the joint learning of feature matching and description. Our learning enables simpler and faster matching than Sinkhorn, often used in matching the learned descriptors from Transformers. Our method achieves competitive performance with only 0.84M learnable parameters against the bigger SOTAs, SuperGlue (12M parameters) and SGMNet (30M parameters), on three benchmarks, HPatch, ETH, and Aachen Day-Night.

==> pics/scalability/abalation.csv <==
,Method,OneK,TwoK,ThreeK,FourK
0,9,41.8,71.4,79.6,76.5
1,6,61.2,72.4,73.5,76.5
2,5,48.0,73.5,76.5,77.6
3,4,66.3,74.5,73.5,76.5
4,3,58.2,72.4,78.6,80.6
5,7,57.1,71.4,74.5,78.6
6,8,59.2,75.5,74.5,77.6


==> pics/supp-c/scalability/abalation1.csv <==
,Method,OneK,TwoK,ThreeK,FourK
0,SuperGlue \cite{SuperGlue_CVPR2020},74.5,77.6,76.5,79.6
1,6,61.2,72.4,73.5,76.5
2,4,61.2,72.4,73.5,76.5
3,5,48.0,73.5,76.5,77.6


==> pics/supp/scalability-2/abalation1.csv <==
,Method,OneK,TwoK,ThreeK,FourK
0,9,41.8,71.4,79.6,76.5
1,6,61.2,72.4,73.5,76.5
2,4,66.3,74.5,73.5,76.5
3,5,48.0,73.5,76.5,77.6
4,3,58.2,72.4,78.6,80.6
5,10,63.3,73.5,74.5,78.6


==> pics/supp/scalability-2/abalation2.csv <==
,Method,OneK,TwoK,ThreeK,FourK
0,2,59.2,75.5,74.5,77.6
1,0,57.1,71.4,74.5,78.6
2,1,58.2,72.4,78.6,80.6


==> pics/supp/scalability-2/diff_memory.csv <==
,Method,OneK,TwoK,FourK,EightK,SixTK
0,SuperGlue \cite{SuperGlue_CVPR2020},0.0,0.0,0.0,0.0,0.0
1,SGMNet \cite{SGMNet_ICCV2021},0.0,0.0,0.0,0.0,0.0
2,1,4.639231999999996,99.963904,64.93235200000004,262.0487680000001,1036.4917759999998
3,10,6.169088000000002,4.490751999999986,54.63910400000003,274.305024,1061.5971839999993


==> pics/supp/scalability/abalation1.csv <==
,Method,OneK,TwoK,ThreeK,FourK
0,9,41.8,71.4,79.6,76.5
1,6,61.2,72.4,73.5,76.5
2,4,66.3,74.5,73.5,76.5
3,5,48.0,73.5,76.5,77.6
4,10,63.3,73.5,74.5,78.6
5,3,58.2,72.4,78.6,80.6


==> pics/supp/scalability/abalation2.csv <==
,Method,OneK,TwoK,ThreeK,FourK
0,2,59.2,75.5,74.5,77.6
1,0,57.1,71.4,74.5,78.6
2,1,58.2,72.4,78.6,80.6


==> pics/supp/visual/Hpatch_results.txt <==
------ [superpoint--FullLoFTR-Block-8-SE-2-Front] Time 52.10 ms [840960]------
# Features: 1396.633333 - [210, 2048] - num correct - [1, 1665]
# Matches: Overall 714.894444, Illumination 639.196154, Viewpoint 785.185714, Num. Correct 580.731481
------ [superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds] Time 44.18 ms [840960]------
# Features: 1396.633333 - [210, 2048] - num correct - [1, 1637]
# Matches: Overall 711.977778, Illumination 633.265385, Viewpoint 785.067857, Num. Correct 577.448148
------ [superpoint--SGM[ICCV2021]] Time 83.10 ms [31064820]------
# Features: 1396.633333 - [210, 2048] - num correct - [1, 1685]
# Matches: Overall 867.731481, Illumination 796.223077, Viewpoint 934.132143, Num. Correct 699.896296
------ [superpoint--SuperGlue[outdoor]] Time 79.85 ms [12023297]------
# Features: 1396.633333 - [210, 2048] - num correct - [16, 1680]
# Matches: Overall 831.720370, Illumination 750.396154, Viewpoint 907.235714, Num. Correct 702.790741


==> pics/supp/visual/methods_i_small.csv <==
SuperGlue,SGMNet,Ours,Image,NoteV,NoteC
NONE,NONE,NONE,NONE,illum.,autannes
SuperGlue,SGMNet,Ours,Autannes (Original),illum.,autannes
pics/supp/visual/HPatches_eval_superpoint--SuperGlue-outdoor_viz/i_autannes/drawmatch-Homography-A2B-idx-000002.png,pics/supp/visual/HPatches_eval_superpoint--SGM-ICCV2021_viz/i_autannes/drawmatch-Homography-A2B-idx-000002.png,pics/supp/visual/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/i_autannes/drawmatch-Homography-A2B-idx-000002.png,pics/supp/visual/HPatches_eval_superpoint--NONE_viz/i_autannes/drawmatch-Homography-A2B-idx-000002.png,illum.,autannes
0.8406504065040651,0.7190684133915575,0.8954918032786885,0,illum.,autannes
NONE,NONE,NONE,NONE,illum.,bologna
SuperGlue,SGMNet,Ours,Bologna (Original),illum.,bologna
pics/supp/visual/HPatches_eval_superpoint--SuperGlue-outdoor_viz/i_bologna/drawmatch-Homography-A2B-idx-000006.png,pics/supp/visual/HPatches_eval_superpoint--SGM-ICCV2021_viz/i_bologna/drawmatch-Homography-A2B-idx-000006.png,pics/supp/visual/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/i_bologna/drawmatch-Homography-A2B-idx-000006.png,pics/supp/visual/HPatches_eval_superpoint--NONE_viz/i_bologna/drawmatch-Homography-A2B-idx-000006.png,illum.,bologna
0.972027972027972,0.8945686900958466,0.9795918367346939,0,illum.,bologna
NONE,NONE,NONE,NONE,illum.,chestnuts
SuperGlue,SGMNet,Ours,Chestnuts (Original),illum.,chestnuts
pics/supp/visual/HPatches_eval_superpoint--SuperGlue-outdoor_viz/i_chestnuts/drawmatch-Homography-A2B-idx-000005.png,pics/supp/visual/HPatches_eval_superpoint--SGM-ICCV2021_viz/i_chestnuts/drawmatch-Homography-A2B-idx-000005.png,pics/supp/visual/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/i_chestnuts/drawmatch-Homography-A2B-idx-000005.png,pics/supp/visual/HPatches_eval_superpoint--NONE_viz/i_chestnuts/drawmatch-Homography-A2B-idx-000005.png,illum.,chestnuts
0.8701171875,0.845213849287169,0.9161528976572133,0,illum.,chestnuts
NONE,NONE,NONE,NONE,illum.,gonnenberg
SuperGlue,SGMNet,Ours,Gonnenberg (Original),illum.,gonnenberg
pics/supp/visual/HPatches_eval_superpoint--SuperGlue-outdoor_viz/i_gonnenberg/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual/HPatches_eval_superpoint--SGM-ICCV2021_viz/i_gonnenberg/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/i_gonnenberg/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual/HPatches_eval_superpoint--NONE_viz/i_gonnenberg/drawmatch-Homography-A2B-idx-000004.png,illum.,gonnenberg
0.9714964370546318,0.920704845814978,0.9875,0,illum.,gonnenberg
NONE,NONE,NONE,NONE,illum.,kions
SuperGlue,SGMNet,Ours,Kions (Original),illum.,kions
pics/supp/visual/HPatches_eval_superpoint--SuperGlue-outdoor_viz/i_kions/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual/HPatches_eval_superpoint--SGM-ICCV2021_viz/i_kions/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/i_kions/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual/HPatches_eval_superpoint--NONE_viz/i_kions/drawmatch-Homography-A2B-idx-000003.png,illum.,kions
0.9019073569482289,0.8434343434343434,0.9136363636363637,0,illum.,kions
NONE,NONE,NONE,NONE,illum.,nijmegen
SuperGlue,SGMNet,Ours,Nijmegen (Original),illum.,nijmegen
pics/supp/visual/HPatches_eval_superpoint--SuperGlue-outdoor_viz/i_nijmegen/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual/HPatches_eval_superpoint--SGM-ICCV2021_viz/i_nijmegen/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/i_nijmegen/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual/HPatches_eval_superpoint--NONE_viz/i_nijmegen/drawmatch-Homography-A2B-idx-000004.png,illum.,nijmegen
0.8268774703557312,0.7833209233060313,0.8669833729216152,0,illum.,nijmegen
NONE,NONE,NONE,NONE,illum.,nuts
SuperGlue,SGMNet,Ours,Nuts (Original),illum.,nuts
pics/supp/visual/HPatches_eval_superpoint--SuperGlue-outdoor_viz/i_nuts/drawmatch-Homography-A2B-idx-000002.png,pics/supp/visual/HPatches_eval_superpoint--SGM-ICCV2021_viz/i_nuts/drawmatch-Homography-A2B-idx-000002.png,pics/supp/visual/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/i_nuts/drawmatch-Homography-A2B-idx-000002.png,pics/supp/visual/HPatches_eval_superpoint--NONE_viz/i_nuts/drawmatch-Homography-A2B-idx-000002.png,illum.,nuts
0.7589041095890411,0.7608695652173914,0.8959276018099548,0,illum.,nuts
NONE,NONE,NONE,NONE,illum.,troulos
SuperGlue,SGMNet,Ours,Troulos (Original),illum.,troulos
pics/supp/visual/HPatches_eval_superpoint--SuperGlue-outdoor_viz/i_troulos/drawmatch-Homography-A2B-idx-000002.png,pics/supp/visual/HPatches_eval_superpoint--SGM-ICCV2021_viz/i_troulos/drawmatch-Homography-A2B-idx-000002.png,pics/supp/visual/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/i_troulos/drawmatch-Homography-A2B-idx-000002.png,pics/supp/visual/HPatches_eval_superpoint--NONE_viz/i_troulos/drawmatch-Homography-A2B-idx-000002.png,illum.,troulos
0.8870967741935484,0.9008264462809917,0.9569377990430622,0,illum.,troulos


==> pics/supp/visual/methods_v_small.csv <==
SuperGlue,SGMNet,Ours,Image,NoteV,NoteC
NONE,NONE,NONE,NONE,view.,colors
SuperGlue,SGMNet,Ours,Colors (Original),view.,colors
pics/supp/visual/HPatches_eval_superpoint--SuperGlue-outdoor_viz/v_colors/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual/HPatches_eval_superpoint--SGM-ICCV2021_viz/v_colors/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/v_colors/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual/HPatches_eval_superpoint--NONE_viz/v_colors/drawmatch-Homography-A2B-idx-000003.png,view.,colors
0.5759493670886076,0.7241379310344828,0.9,0,view.,colors
NONE,NONE,NONE,NONE,view.,underground
SuperGlue,SGMNet,Ours,Underground (Original),view.,underground
pics/supp/visual/HPatches_eval_superpoint--SuperGlue-outdoor_viz/v_underground/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual/HPatches_eval_superpoint--SGM-ICCV2021_viz/v_underground/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/v_underground/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual/HPatches_eval_superpoint--NONE_viz/v_underground/drawmatch-Homography-A2B-idx-000004.png,view.,underground
0.8322981366459627,0.8283450704225352,0.8698412698412699,0,view.,underground
NONE,NONE,NONE,NONE,view.,gardens
SuperGlue,SGMNet,Ours,Gardens (Original),view.,gardens
pics/supp/visual/HPatches_eval_superpoint--SuperGlue-outdoor_viz/v_gardens/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual/HPatches_eval_superpoint--SGM-ICCV2021_viz/v_gardens/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/v_gardens/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual/HPatches_eval_superpoint--NONE_viz/v_gardens/drawmatch-Homography-A2B-idx-000003.png,view.,gardens
0.7559591373439274,0.6885964912280702,0.7857142857142857,0,view.,gardens
NONE,NONE,NONE,NONE,view.,dogman
SuperGlue,SGMNet,Ours,Dogman (Original),view.,dogman
pics/supp/visual/HPatches_eval_superpoint--SuperGlue-outdoor_viz/v_dogman/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual/HPatches_eval_superpoint--SGM-ICCV2021_viz/v_dogman/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/v_dogman/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual/HPatches_eval_superpoint--NONE_viz/v_dogman/drawmatch-Homography-A2B-idx-000004.png,view.,dogman
0.7680890538033395,0.7249544626593807,0.8314176245210728,0,view.,dogman
NONE,NONE,NONE,NONE,view.,maskedman
SuperGlue,SGMNet,Ours,Maskedman (Original),view.,maskedman
pics/supp/visual/HPatches_eval_superpoint--SuperGlue-outdoor_viz/v_maskedman/drawmatch-Homography-A2B-idx-000006.png,pics/supp/visual/HPatches_eval_superpoint--SGM-ICCV2021_viz/v_maskedman/drawmatch-Homography-A2B-idx-000006.png,pics/supp/visual/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/v_maskedman/drawmatch-Homography-A2B-idx-000006.png,pics/supp/visual/HPatches_eval_superpoint--NONE_viz/v_maskedman/drawmatch-Homography-A2B-idx-000006.png,view.,maskedman
0.7226666666666667,0.6692307692307692,0.8050847457627118,0,view.,maskedman
NONE,NONE,NONE,NONE,view.,machines
SuperGlue,SGMNet,Ours,Machines (Original),view.,machines
pics/supp/visual/HPatches_eval_superpoint--SuperGlue-outdoor_viz/v_machines/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual/HPatches_eval_superpoint--SGM-ICCV2021_viz/v_machines/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/v_machines/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual/HPatches_eval_superpoint--NONE_viz/v_machines/drawmatch-Homography-A2B-idx-000003.png,view.,machines
0.47660311958405543,0.45585738539898135,0.5261904761904762,0,view.,machines
NONE,NONE,NONE,NONE,view.,yuri
SuperGlue,SGMNet,Ours,Yuri (Original),view.,yuri
pics/supp/visual/HPatches_eval_superpoint--SuperGlue-outdoor_viz/v_yuri/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual/HPatches_eval_superpoint--SGM-ICCV2021_viz/v_yuri/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/v_yuri/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual/HPatches_eval_superpoint--NONE_viz/v_yuri/drawmatch-Homography-A2B-idx-000004.png,view.,yuri
0.47884187082405344,0.46320346320346323,0.5121107266435986,0,view.,yuri


==> pics/supp/visual/methods_v_temp.csv <==
,SuperGlue,SGMNet,1,Image Pair,NoteV,NoteC
0,NONE,NONE,NONE,pics/supp/visual/HPatches_eval_superpoint--NONE_viz/v_colors/drawmatch-Homography-A2B-idx-000003.png,view.,colors
1,SuperGlue,SGMNet,1,Image Pair,view.,colors
2,pics/supp/visual/HPatches_eval_superpoint--SuperGlue-outdoor_viz/v_colors/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual/HPatches_eval_superpoint--SGM -ICCV2021_viz/v_colors/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/v_colors/drawmatch-Homography-A2B-idx-000003.png,NONE,view.,colors
3,0.5759493670886076,0.7241379310344828,0.9,0,view.,colors
4,NONE,NONE,NONE,pics/supp/visual/HPatches_eval_superpoint--NONE_viz/v_dogman/drawmatch-Homography-A2B-idx-000004.png,view.,dogman
5,SuperGlue,SGMNet,1,Image Pair,view.,dogman
6,pics/supp/visual/HPatches_eval_superpoint--SuperGlue-outdoor_viz/v_dogman/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual/HPatches_eval_superpoint--SGM -ICCV2021_viz/v_dogman/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/v_dogman/drawmatch-Homography-A2B-idx-000004.png,NONE,view.,dogman
7,0.7680890538033395,0.7249544626593807,0.8314176245210728,0,view.,dogman
8,NONE,NONE,NONE,pics/supp/visual/HPatches_eval_superpoint--NONE_viz/v_maskedman/drawmatch-Homography-A2B-idx-000006.png,view.,maskedman
9,SuperGlue,SGMNet,1,Image Pair,view.,maskedman
10,pics/supp/visual/HPatches_eval_superpoint--SuperGlue-outdoor_viz/v_maskedman/drawmatch-Homography-A2B-idx-000006.png,pics/supp/visual/HPatches_eval_superpoint--SGM -ICCV2021_viz/v_maskedman/drawmatch-Homography-A2B-idx-000006.png,pics/supp/visual/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/v_maskedman/drawmatch-Homography-A2B-idx-000006.png,NONE,view.,maskedman
11,0.7226666666666667,0.6692307692307692,0.8050847457627118,0,view.,maskedman
12,NONE,NONE,NONE,pics/supp/visual/HPatches_eval_superpoint--NONE_viz/v_underground/drawmatch-Homography-A2B-idx-000004.png,view.,underground
13,SuperGlue,SGMNet,1,Image Pair,view.,underground
14,pics/supp/visual/HPatches_eval_superpoint--SuperGlue-outdoor_viz/v_underground/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual/HPatches_eval_superpoint--SGM -ICCV2021_viz/v_underground/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/v_underground/drawmatch-Homography-A2B-idx-000004.png,NONE,view.,underground
15,0.8322981366459627,0.8283450704225352,0.8698412698412699,0,view.,underground
16,NONE,NONE,NONE,pics/supp/visual/HPatches_eval_superpoint--NONE_viz/v_gardens/drawmatch-Homography-A2B-idx-000003.png,view.,gardens
17,SuperGlue,SGMNet,1,Image Pair,view.,gardens
18,pics/supp/visual/HPatches_eval_superpoint--SuperGlue-outdoor_viz/v_gardens/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual/HPatches_eval_superpoint--SGM -ICCV2021_viz/v_gardens/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/v_gardens/drawmatch-Homography-A2B-idx-000003.png,NONE,view.,gardens
19,0.7559591373439274,0.6885964912280702,0.7857142857142857,0,view.,gardens
20,NONE,NONE,NONE,pics/supp/visual/HPatches_eval_superpoint--NONE_viz/v_machines/drawmatch-Homography-A2B-idx-000003.png,view.,machines
21,SuperGlue,SGMNet,1,Image Pair,view.,machines
22,pics/supp/visual/HPatches_eval_superpoint--SuperGlue-outdoor_viz/v_machines/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual/HPatches_eval_superpoint--SGM -ICCV2021_viz/v_machines/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/v_machines/drawmatch-Homography-A2B-idx-000003.png,NONE,view.,machines
23,0.47660311958405543,0.45585738539898135,0.5261904761904762,0,view.,machines
24,NONE,NONE,NONE,pics/supp/visual/HPatches_eval_superpoint--NONE_viz/v_charing/drawmatch-Homography-A2B-idx-000003.png,view.,charing
25,SuperGlue,SGMNet,1,Image Pair,view.,charing
26,pics/supp/visual/HPatches_eval_superpoint--SuperGlue-outdoor_viz/v_charing/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual/HPatches_eval_superpoint--SGM -ICCV2021_viz/v_charing/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/v_charing/drawmatch-Homography-A2B-idx-000003.png,NONE,view.,charing
27,0.7072072072072072,0.6745762711864407,0.734375,0,view.,charing
28,NONE,NONE,NONE,pics/supp/visual/HPatches_eval_superpoint--NONE_viz/v_yuri/drawmatch-Homography-A2B-idx-000004.png,view.,yuri
29,SuperGlue,SGMNet,1,Image Pair,view.,yuri
30,pics/supp/visual/HPatches_eval_superpoint--SuperGlue-outdoor_viz/v_yuri/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual/HPatches_eval_superpoint--SGM -ICCV2021_viz/v_yuri/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/v_yuri/drawmatch-Homography-A2B-idx-000004.png,NONE,view.,yuri
31,0.47884187082405344,0.46320346320346323,0.5121107266435986,0,view.,yuri


==> pics/supp/visual_match/Hpatch_results.txt <==
------ [superpoint--FullLoFTR-Block2-Full-NoFilt] Time 40.11 ms [924288]------
# Features: 1396.633333 - [210, 2048] - num correct - [1, 1660]
# Matches: Overall 866.131481, Illumination 784.334615, Viewpoint 942.085714, Num. Correct 570.227778
------ [superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds-NoFilt] Time 36.42 ms [840960]------
# Features: 1396.633333 - [210, 2048] - num correct - [1, 1638]
# Matches: Overall 936.274074, Illumination 838.026923, Viewpoint 1027.503571, Num. Correct 593.659259


==> pics/supp/visual_match/methods_v.csv <==
SuperGlue,SGMNet,Ours,Image,NoteV,NoteC
NONE,NONE,NONE,NONE,view.,colors
SuperGlue,SGMNet,Ours,Image,view.,colors
pics/supp/visual_match/HPatches_eval_superpoint--SuperGlue-outdoor_viz/v_colors/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual_match/HPatches_eval_superpoint--SGM -ICCV2021_viz/v_colors/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual_match/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/v_colors/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual_match/HPatches_eval_superpoint--FullLoFTR-Block2-Full_viz/v_colors/drawmatch-Homography-A2B-idx-000003.png,view.,colors
0.5759493670886076,0.7241379310344828,0.9,0.75,view.,colors
NONE,NONE,NONE,NONE,view.,underground
SuperGlue,SGMNet,Ours,Image,view.,underground
pics/supp/visual_match/HPatches_eval_superpoint--SuperGlue-outdoor_viz/v_underground/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual_match/HPatches_eval_superpoint--SGM -ICCV2021_viz/v_underground/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual_match/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/v_underground/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual_match/HPatches_eval_superpoint--FullLoFTR-Block2-Full_viz/v_underground/drawmatch-Homography-A2B-idx-000004.png,view.,underground
0.8322981366459627,0.8283450704225352,0.8688,0.8816466552315609,view.,underground
NONE,NONE,NONE,NONE,view.,gardens
SuperGlue,SGMNet,Ours,Image,view.,gardens
pics/supp/visual_match/HPatches_eval_superpoint--SuperGlue-outdoor_viz/v_gardens/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual_match/HPatches_eval_superpoint--SGM -ICCV2021_viz/v_gardens/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual_match/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/v_gardens/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual_match/HPatches_eval_superpoint--FullLoFTR-Block2-Full_viz/v_gardens/drawmatch-Homography-A2B-idx-000003.png,view.,gardens
0.7559591373439274,0.6885964912280702,0.7857142857142857,0.7667731629392971,view.,gardens
NONE,NONE,NONE,NONE,view.,dogman
SuperGlue,SGMNet,Ours,Image,view.,dogman
pics/supp/visual_match/HPatches_eval_superpoint--SuperGlue-outdoor_viz/v_dogman/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual_match/HPatches_eval_superpoint--SGM -ICCV2021_viz/v_dogman/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual_match/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/v_dogman/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual_match/HPatches_eval_superpoint--FullLoFTR-Block2-Full_viz/v_dogman/drawmatch-Homography-A2B-idx-000004.png,view.,dogman
0.7680890538033395,0.7249544626593807,0.8314176245210728,0.775,view.,dogman
NONE,NONE,NONE,NONE,view.,maskedman
SuperGlue,SGMNet,Ours,Image,view.,maskedman
pics/supp/visual_match/HPatches_eval_superpoint--SuperGlue-outdoor_viz/v_maskedman/drawmatch-Homography-A2B-idx-000006.png,pics/supp/visual_match/HPatches_eval_superpoint--SGM -ICCV2021_viz/v_maskedman/drawmatch-Homography-A2B-idx-000006.png,pics/supp/visual_match/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/v_maskedman/drawmatch-Homography-A2B-idx-000006.png,pics/supp/visual_match/HPatches_eval_superpoint--FullLoFTR-Block2-Full_viz/v_maskedman/drawmatch-Homography-A2B-idx-000006.png,view.,maskedman
0.7226666666666667,0.6692307692307692,0.8050847457627118,0.744,view.,maskedman
NONE,NONE,NONE,NONE,view.,machines
SuperGlue,SGMNet,Ours,Image,view.,machines
pics/supp/visual_match/HPatches_eval_superpoint--SuperGlue-outdoor_viz/v_machines/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual_match/HPatches_eval_superpoint--SGM -ICCV2021_viz/v_machines/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual_match/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/v_machines/drawmatch-Homography-A2B-idx-000003.png,pics/supp/visual_match/HPatches_eval_superpoint--FullLoFTR-Block2-Full_viz/v_machines/drawmatch-Homography-A2B-idx-000003.png,view.,machines
0.47660311958405543,0.45585738539898135,0.5261904761904762,0.5607344632768362,view.,machines
NONE,NONE,NONE,NONE,view.,yuri
SuperGlue,SGMNet,Ours,Image,view.,yuri
pics/supp/visual_match/HPatches_eval_superpoint--SuperGlue-outdoor_viz/v_yuri/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual_match/HPatches_eval_superpoint--SGM -ICCV2021_viz/v_yuri/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual_match/HPatches_eval_superpoint--FullLoFTR-Block-8-SE-2-FixedSeeds_viz/v_yuri/drawmatch-Homography-A2B-idx-000004.png,pics/supp/visual_match/HPatches_eval_superpoint--FullLoFTR-Block2-Full_viz/v_yuri/drawmatch-Homography-A2B-idx-000004.png,view.,yuri
0.47884187082405344,0.46320346320346323,0.5121107266435986,0.5477178423236515,view.,yuri

